Detection of HI 21 cm emission from a strongly lensed galaxy at z~1.3

We report the first $5\sigma$ detection of HI 21 cm emission from a star-forming galaxy at redshift $z\sim1.3$ (nearly 9 billion years ago) using upgraded Giant Metrewave Radio Telescope (uGMRT). This is the highest redshift HI detection in emission from an individual galaxy to date. The emission is strongly boosted by the gravitational lens, an early type elliptical galaxy, at redshift $z \sim 0.13$. The measured HI mass of the galaxy is $\rm M_{HI} = (0.90 \pm 0.14 \pm 0.05) \times 10^{10}M_{\odot}$, which is almost twice the inferred stellar mass of the galaxy, indicating an extended structure of the HI gas inside the galaxy. By fitting two-dimensional Gaussian to the HI signal at the peak of the spectral line, we find the source to be marginally resolved with the position angle consistent with the emission being tangential to the critical curve of the lens mass distribution. This indicates that the solid angle of the approaching HI line flux comes very close to the inner lens caustic and results in very high magnification. These results, for the first time, demonstrate the feasibility of observing high redshift HI in a lensed system with a modest amount of telescope time and open up exciting new possibilities for probing the cosmic evolution of neutral gas with existing and upcoming low-frequency radio telescopes in the near future.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
